Self-Correcting Bayesian Optimization through Bayesian Active Learning

Gaussian processes are the model of choice in Bayesian optimization and active learning. Yet, they are highly dependent on cleverly chosen hyperparameters to reach their full potential, and little effort is devoted to finding good hyperparameters in the literature. We demonstrate the impact of selecting good hyperparameters for GPs and present two acquisition functions that explicitly prioritize hyperparameter learning. Statistical distance-based Active Learning (SAL) considers the average disagreement between samples from the posterior, as measured by a statistical distance. SAL outperforms the state-of-the-art in Bayesian active learning on several test functions. We then introduce Self-Correcting Bayesian Optimization (SCoreBO), which extends SAL to perform Bayesian optimization and active learning simultaneously. SCoreBO learns the model hyperparameters at improved rates compared to vanilla BO, while outperforming the latest Bayesian optimization methods on traditional benchmarks. Moreover, we demonstrate the importance of self-correction on atypical Bayesian optimization tasks.

==> bakshy_comments.txt <==
1) IGNORE
NEI seems like an odd baseline to use throughout the work, since your AF is based off of JES, which IIRC has better performance than NEI.

2) Added one sentence in the end of 2.2 and one in 4.
The proposed AF uses an MCMC-based AF that integrates over the HP posterior.  The MCMC aspect is only mentioned in the background material, and could be emphasized in other areas.
 
3) This should be answered then as well
If the proposed AF integrates over HPs, then some of the baseline AFs should also do the same.  I haven’t seen an MCMC-JES, but certainly it’s a common approach for EI (going back to Snoek et al, and up to Eriksson et al).  My expectation is that the MCMC-AFs help protect against misspecification caused by the more standard MAP estimation.

4) DONE
You often write BOTorch in the paper.  It’s BoTorch (we wrote it this way so that people would call it boh-torch instead of B-O-Torch.

5) DONE
Exactly what prior being used as the BoTorch default?  It is equally as important to say what this is as you do with the LogNormal(0,3) prior.  The current botorch prior does not favor as much sparsity as we’d like, and we have an outstanding diff to change it to work better with standard, low-noise problems.  Mentioning the version number and the prior could be useful.

6)
Fig4: Suggest using the NLL, and MSE in the appendix, since BayesOpt performance is more directly related to probabilistic calibration rather than test calibration.

7) 
The Hellinger distance is new to me, and wasn’t very well explained.  A little bit more explanation and background/references for the two distance metrics could be useful.

8) IGNORE
A very naïve question: KL divergence is often used  to compute the distance between two probability distributions.  Is this something you considered, or is it something you can’t consider bc it’s not a “proper metric” (haven’t thought about this for more than a second).

9) Seems like you fixed it?
Paragraph above eq 16: might be slightly clearer if written as “We first draw M hyperparameters θ and N optimizers ˚ |θ.”

10) I changed the word fixed. I don't think we need to go into detail regarding this here.
Fig1: By fixed lengthscales, do you mean all GP HPs have the same lengthscales? It might be nice to set this up in an adversarial way, or utilize some fixed set of lengthscales from a real-world problem.  By constructing something slightly more adversarial there may be more opportunity to illustrate the gap.

11)
I would have liked to see more sensitivity analysis wrt noise level, (e.g., for one or two test problems, plot the final inference regret as a function of noise).  I expect that adding more noise makes HP inference more  difficult, and so if one were to perform AL, it would select points in different ways to improve identification (including, e.g., sampling the same point multiple times).

12)
I didn’t understand Fig2 and Fig3 at first pass.  Not sure if this reflects more poorly on me / my state or whether there is something to be improved in terms of narrative.  Also, as a statistician, I am often interested in measuring the bias/variance of parameter estimates.  Fig 8 kind of does this, but framing things in terms of MSE or mean absolute error could be helpful. I feel like the idea in this work shares a lot in common with this paper https://arxiv.org/pdf/1812.02794.pdf and it might provide some inspiration for how to present results related to learning the HPs correctly. 
